Orbits of the TOI-1338 and TIC-172900988 systems

Recent observations by TESS revealed the existence of circumbinary planets in the systems of TOI-1338 and TIC-172900988. The purpose of this work is to model the planetary orbits in these two systems and study them under the perspective of previous theoretical models. Each planet's distance from the barycenter through time is simulated using n-body integrations and is compared with outcomes from a semi-analytic, a geometric and a Keplerian-based approach. Furthermore, we infer the most prominent frequencies of both planets' orbits induced by the central binaries. We confirm that both systems appear to be stable. Lastly, we examine the implications of an additional candidate planet in TOI-1338 system finding that an extra, 48 M$_\oplus$ planet that has been hinted from observations could be located at 0.8 AU without generating any radical changes to the orbits of the other members of the system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
